LightPHE: Integrating Partially Homomorphic Encryption into Python with Extensive Cloud Environment Evaluations

Homomorphic encryption enables computations on encrypted data without accessing private keys, enhancing security in cloud environments. Without this technology, updates need to be performed on-premises or require transmitting private keys to the cloud, increasing security risks. Fully homomorphic encryption (FHE) supports both additive and multiplicative operations on ciphertexts, while partially homomorphic encryption (PHE) supports either addition or multiplication, offering a more efficient and practical solution. This study introduces LightPHE, a lightweight hybrid PHE framework for Python, designed to address the lack of existing PHE libraries. LightPHE integrates multiple PHE algorithms with a modular and extensible design, ensuring robustness and usability for rapid prototyping and secure application development. Cloud-based experiments were conducted on Google Colab (Normal, A100 GPU, L4 GPU, T4 High RAM, TPU2) and Microsoft Azure Spark to evaluate LightPHE's performance and scalability. Key metrics such as key generation, encryption, decryption, and homomorphic operations were assessed. Results showed LightPHE's superior performance in high-computation environments like Colab A100 GPU and TPU2, while also offering viable options for cost-effective setups like Colab Normal and Azure Spark. Comparative analyses demonstrated LightPHE's efficiency and scalability, making it suitable for various applications. The benchmarks offer insights into selecting appropriate cloud environments based on performance needs, highlighting LightPHE's potential to advance homomorphic encryption for secure and efficient cloud-based data processing.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

